Optimistic Value Iteration

Markov decision processes are widely used for planning and verification in settings that combine controllable or adversarial choices with probabilistic behaviour. The standard analysis algorithm, value iteration, only provides a lower bound on unbounded probabilities or reward values. Two "sound" variations, which also deliver an upper bound, have recently appeared. In this paper, we present optimistic value iteration, a new sound approach that leverages value iteration's ability to usually deliver tight lower bounds: we obtain a lower bound via standard value iteration, use the result to "guess" an upper bound, and prove the latter's correctness. Optimistic value iteration is easy to implement, does not require extra precomputations or a priori state space transformations, and works for computing reachability probabilities as well as expected rewards. It is also fast, as we show via an extensive experimental evaluation using our publicly available implementation within the Modest Toolset.

==> results-e.csv <==
category;catcorrect;instance;mcsta.vi.std-time;mcsta.vi.std-stime;mcsta.vi.std-iters;mcsta.vi.std-result;mcsta.ovi.std-time;mcsta.ovi-vi.std-stime;mcsta.ovi.std-stime;mcsta.ovi.std-iters;mcsta.ovi.std-result;mcsta.ii.std-time;mcsta.ii.std-stime;mcsta.ii.std-iters;mcsta.ii.std-result;mcsta.svi.std-time;mcsta.svi.std-stime;mcsta.svi.std-iters;mcsta.svi.std-result;mcsta.vi.pre-time;mcsta.vi.pre-stime;mcsta.vi.pre-iters;mcsta.vi.pre-result;mcsta.ovi.pre-time;mcsta.ovi.pre-stime;mcsta.ovi.pre-iters;mcsta.ovi.pre-result;mcsta.ii.pre-time;mcsta.ii.pre-stime;mcsta.ii.pre-iters;mcsta.ii.pre-result;mcsta.svi.pre-time;mcsta.svi.pre-stime;mcsta.svi.pre-iters;mcsta.svi.pre-result;
pta;pta;brp-pta.32-8-24-256.Emax;20.152108866666666;8.533333333333333;69;1584.161613731712;21.078790799999997;9.5;9.5;71;1584.1631260654685;56.803948;45.233333333333334;72;1584.162429025097;26.569900366666666;14.933333333333334;89;1584.1618238945812;22.1404446;7.9;69;1584.161613731712;22.881397266666664;8.633333333333333;71;1584.1631260654685;58.81966906666666;44.6;72;1584.162429025097;28.5034925;14.333333333333334;89;1584.1618238945812;
pta;pta;brp-pta.32-8-24-256.Emin;TIMEOUT;+40;+4000;n-a;TIMEOUT;+40;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;
pta;pta;wlan-large.2.E_and;26.6287678;19.2;350;50119.49879893052;36.825817066666666;29.2;29.2;467;50119.49903036724;TIMEOUT;+60;+4000;n-a;41.93219583333333;34.43333333333334;392;50119.54757257717;27.705381866666666;17.7;350;50119.49879893052;37.67695783333333;27.7;467;50119.49903036724;TIMEOUT;+60;+4000;n-a;42.91431813333333;32.9;392;50119.54757257717;
pta;pta;wlan-large.2.E_or;25.041306033333335;17.8;346;33692.4572531185;34.76275699999999;27.466666666666665;27.466666666666665;463;33692.457348962926;TIMEOUT;+60;+4000;n-a;39.93069263333333;32.63333333333333;389;33692.49002145018;25.962750866666664;16.966666666666665;346;33692.4572531185;35.638369366666666;26.633333333333333;463;33692.457348962926;TIMEOUT;+60;+4000;n-a;40.8107245;31.833333333333332;389;33692.49002145018;
pta;pta;wlan-large.2.E_1;25.323989466666667;18;338;46463.76720955741;35.2137056;27.8;27.8;455;46463.76724156913;TIMEOUT;+60;+4000;n-a;38.7549627;31.333333333333332;358;46463.80764165126;26.368381733333333;16.6;338;46463.76720955741;36.109701699999995;26.433333333333334;455;46463.76724156913;TIMEOUT;+60;+4000;n-a;39.7233106;30.066666666666666;358;46463.80764165126;
ma;ma;bitcoin-attack.20-16.T_MWinMin;2.5266722666666666;1.8333333333333335;+4000;605993.1128209181;6.2845647;5.6;5.6;+4000;619295.5793571207;11.064093999999999;10.4;464090;619296.4028988081;7.185788933333333;6.5;314559;619295.7381867801;2.5578752666666666;1.8;+4000;605993.1128209181;6.337992266666666;5.6;+4000;619295.5793571207;11.130844433333332;10.4;464090;619296.4028988081;7.203612;6.5;314559;619295.7381867801;
ma;ma;dpm.4-8-5.TminQueuesFull;2.2218663333333333;1.1;124;42.76272170447975;2.3255829666666665;1.2;1.2;145;42.76274006971668;3.581407333333333;2.4;237;42.76277192707177;2.385932533333333;1.2;125;42.762761479455634;2.3393950333333335;+1;124;42.76272170447985;2.5021335666666666;1;145;42.76274006971677;3.6639059666666665;2.1;237;42.76277192707187;2.5475918666666666;1;125;42.76276147945573;
ma;ma;dpm.6-4-5.TminQueuesFull;7.230326833333333;4.833333333333333;165;41.813113479011875;8.813515266666666;6.4;6.4;214;41.81319542980973;15.378275866666666;13.033333333333333;362;41.81323431737473;9.153893033333333;6.8;185;41.813221141958635;7.770404533333333;4.133333333333334;165;41.81311347901188;9.360414666666667;5.766666666666667;214;41.81319542980973;15.979175033333332;12.4;362;41.81323431737473;9.6749402;6.1;185;41.813221141958635;
ma;ma;erlang.5000-100-50.TminReach;2.7421737333333334;2;+20;50.99999999999862;2.7225511666666664;2.033333333333333;2.033333333333333;+20;50.99999999999862;TIMEOUT;+60;+4000;n-a;2.7260657333333334;2;2;50.99999999999862;2.7642044;+1;2;50.99999999999862;2.7681953333333333;+1;3;50.99999999999862;TIMEOUT;+60;+4000;n-a;2.762299533333333;+1;2;50.99999999999862;
ma;ma;flexible-manufacturing.3-1.M2Fail_E;26.640606133333332;25.900000000000002;+4000;969828.0780288854;TIMEOUT;+40;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;26.45690003333333;25.733333333333334;+4000;969828.0780287905;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;TIMEOUT;+60;+4000;n-a;
ma;ma;flexible-manufacturing.21-1.M3Fail_E;7.913569933333333;6;421;26.197236041868315;10.321684266666667;8.333333333333334;8.333333333333334;589;26.19786634690183;22.8751301;20.9;1150;26.19788068060418;10.895980566666667;8.933333333333334;508;26.19786371207132;7.960167766666666;5.6;421;26.197236041868315;10.110947099999999;7.766666666666667;589;26.197866346901833;21.60221843333333;19.266666666666666;1150;26.19788068060418;10.641047666666665;8.3;508;26.197863712071317;
ma;ma-inc;ftwc.4-5.TimeMin;7.878465299999999;7.1;+4000;INCORRECT;28.227093033333333;27.466666666666665;27.466666666666665;+4000;1997317.3302158616;48.4366656;47.666666666666664;626706;1997319.3424205016;32.482963766666664;31.733333333333334;437215;1997315.3615052998;7.438991499999999;6.7;+4000;INCORRECT;26.783841733333333;25.966666666666665;+4000;1997317.3302166224;46.177150499999996;45.4;626706;1997319.342421279;30.915504333333335;30.133333333333333;437215;1997315.3615060262;
ma;ma-inc;ftwc.4-5.TimeMax;8.0544539;7.3;+4000;INCORRECT;29.4729797;28.733333333333334;28.733333333333334;+4000;1997454.3924807252;50.2016947;49.46666666666667;626746;1997456.4050785848;55.26015626666666;54.53333333333333;631138;1997456.4183739522;7.802237099999999;7;+4000;INCORRECT;28.236469166666666;27.466666666666665;+4000;1997454.3924815217;47.955143166666666;47.166666666666664;626746;1997456.4050793927;51.911185133333326;51.13333333333334;631138;1997456.4183753617;
ma;ma-inc;polling-system.3-3-5.TminBothFull;0.9039621999999999;+1;388;INCORRECT;1.0717979333333332;+1;+1;1025;10.959114660360395;0.9445369666666666;+1;454;10.959095641352906;0.9073361333333333;+1;488;10.95911026523946;0.899206;+1;388;INCORRECT;1.0822256;+1;1020;10.959114660360427;0.9838703333333333;+1;454;10.95909564135294;0.9355504666666666;+1;488;10.959110265239516;
ma;ma;readers-writers.20.exp_time_many_requests;3.3061955999999997;2.4;987;15.44453101328409;4.3869002;3.5;3.5;1482;15.446132446109772;18.622532633333336;17.733333333333334;6213;15.446149061418549;5.0548489666666665;4.2;1425;15.446121453194529;3.3399717333333334;2.3;987;15.444531013284125;4.401002;3.4;1482;15.446132446109807;18.4591516;17.4;6213;15.446149061418582;5.0939494666666665;4.066666666666666;1425;15.446121453194564;
ma;ma;reentrant-queues.3-3-3-5.TmaxBothQueuesFull;1.4812080333333333;+1;475;27.324955536944522;1.7103791;+1;+1;657;27.32606598175412;2.4662998;1.6;975;27.3260943043896;2.2799304333333335;1.4;786;27.326092331482805;1.5092769999999998;+1;475;27.32495553694465;1.7371828666666667;+1;657;27.326065981754248;2.4188232666666667;1.5;975;27.326094304389727;2.259779;1.3;786;27.326092331482933;
ma;ma-inc;stream.500.exp_buffertime;5.5794663;4.5;126;INCORRECT;5.8885467333333334;4.8;4.8;143;6.3062561946645666;8.494540666666666;7.433333333333334;133;6.306252389668446;6.041274766666667;5;140;6.306257896803588;5.672972;+1;126;INCORRECT;5.938199533333333;1.2;143;6.3062561946645666;8.5916876;3.9;133;6.306252389668446;6.173236999999999;1.4333333333333333;140;6.306257896803588;
ma;ma-inc;stream.500.exp_restarts;2.0342276;1;126;INCORRECT;2.4582387666666667;1.4;1.4;143;24.225024778658266;5.661462633333333;4.6;196;24.225040703492354;2.6234557666666665;1.6;142;24.22503553933924;2.2043646999999997;1;126;INCORRECT;2.5060461666666667;1.3;143;24.225024778658266;5.842606433333334;4.6;196;24.225040703492354;2.784223133333333;1.5;142;24.22503553933924;
ma;ma-inc;stream.1000.exp_restarts;7.907152099999999;6;178;INCORRECT;10.597117099999998;8.666666666666666;8.666666666666666;208;34.678028932453834;36.197274166666666;34.3;293;34.678050994441435;12.023474166666666;10.1;206;34.67804539126793;8.5747315;6.1;178;INCORRECT;10.394661066666666;7.9;208;34.678028932453834;36.62971306666667;34.13333333333333;293;34.678050994441435;12.549068166666666;10.033333333333333;206;34.67804539126793;
mdp;mdp-inc;consensus.4-4.steps_max;2.2544765;1.3;1294;INCORRECT;3.7274703;2.8;2.8;2428;1083.001010528104;6.209075799999999;5.3;3724;1083.0010775990436;8.2325491;7.3;4680;1083.0010821312003;2.2500274;1.2;1294;INCORRECT;3.769680633333333;2.7666666666666666;2428;1083.001010528104;6.224472766666667;5.2;3724;1083.0010775990436;8.2575758;7.266666666666667;4680;1083.0010821312003;
mdp;mdp-inc;consensus.4-4.steps_min;1.9084234999999998;1;959;INCORRECT;2.4318760999999998;1.5;1.5;1463;768.000166804773;4.6432084;3.7;2659;768.000760854261;2.8424424;1.9;1379;767.999475633044;1.9712740999999998;+1;959;INCORRECT;2.4965165666666667;1.4666666666666666;1463;768.000166804773;4.659572633333333;3.6;2659;768.000760854261;2.8949452;1.8333333333333335;1379;767.999475633044;
mdp;mdp-inc;consensus.6-2.steps_min;30.0870142;23.2;576;INCORRECT;41.31622556666667;34.33333333333333;34.33333333333333;810;431.9998147216565;TIMEOUT;+60;+4000;n-a;53.72131203333333;46.83333333333333;775;431.99970587397866;30.613035999999997;21.9;576;INCORRECT;41.52910893333333;32.733333333333334;810;431.9998147216565;TIMEOUT;+60;+4000;n-a;54.3327872;45.6;775;431.99970587397866;
mdp;mdp;csma.3-4.time_max;4.8108832999999995;2.1333333333333337;83;116.81825074138798;5.308210266666666;2.7;2.7;101;116.81826900682842;7.8549295;5.1;113;116.81836261656034;6.532359666666666;3.9;120;116.81835125675191;5.2242689;2;83;116.81825074138798;5.7613791999999995;2.5;101;116.81826900682842;8.160462633333333;4.9;113;116.81836261656034;6.944492899999999;3.7;120;116.81835125675191;
mdp;mdp;csma.3-4.time_min;6.506949566666666;3.8666666666666663;81;107.3114749574495;7.0169327;4.4;4.4;100;107.31148226264798;9.341785233333333;6.7;110;107.31157343542007;6.595291733333333;3.9333333333333336;69;107.31151550813439;6.992804166666666;1.8666666666666667;81;107.3114749574495;7.4638119666666665;2.333333333333333;100;107.31148226264798;9.810294666666666;4.7;110;107.31157343542007;7.021509066666667;1.9;69;107.31151550813439;
mdp;mdp;eajs.5-250-11.ExpUtil;7.8370099333333325;1.8333333333333335;22;10.032940688434891;8.173713966666666;2.2;2.2;26;10.032946762316215;10.991371766666665;5.066666666666666;32;10.032940688435431;9.3735105;3.4;35;10.032940688435431;8.786615933333334;1.4;22;10.032940688434897;9.224807566666668;1.8;27;10.032945937515116;11.956302633333333;4.5;32;10.032940688435435;10.388366233333333;2.966666666666667;35;10.032940688435435;
mdp;mdp;eajs.6-300-13.ExpUtil;21.2755209;5.3;24;12.05111082306636;22.360852833333333;6.5;6.5;29;12.051118090531272;31.459934333333333;15.533333333333333;38;12.051110823281457;26.97382203333333;11.1;42;12.051110823281457;23.656102633333333;3.933333333333333;24;12.051110823066365;24.88272376666667;5.1;29;12.051118090531281;33.80248746666666;14.233333333333333;38;12.051110823281466;29.401311033333332;9.8;42;12.051110823281466;
mdp;mdp;firewire.false-36-800.time_max;1.5334963666666666;+1;62;364.9999999139736;1.7082032999999999;+1;+1;92;365.0001679784921;7.235883933333333;6.1;1054;365.0003365091469;5.6660390666666665;4.5;753;365.00024500971847;1.6449780999999999;+1;62;364.9999999139736;1.8418731999999998;+1;92;365.0001679784921;7.441336033333333;6.1;1054;365.0003365091469;5.8379249333333325;4.466666666666667;753;365.00024500971847;
mdp;mdp;firewire.false-36-800.time_min;1.9450827;+1;39;138.25;1.9432604333333332;+1;+1;40;138.25;2.218230133333333;1.0666666666666667;2;138.25;1.9373909666666667;+1;38;138.25;2.0409496666666667;+1;39;138.25;2.089108433333333;+1;40;138.25;2.347323133333333;+1;2;138.25;2.0633930666666664;+1;38;138.25;
mdp;mdp;firewire.false-36-800.time_sending;1.5450943999999998;+1;68;202.24999999998192;1.7720828;+1;+1;107;202.25000003387794;4.38169;3.2333333333333334;504;202.25015991464372;2.3812219999999997;1.2333333333333334;185;202.2498655984749;1.6505020333333333;+1;68;202.24999999998192;1.9046579333333333;+1;107;202.25000003387794;4.557854933333333;3.2;504;202.25015991464372;2.520114233333333;1.1333333333333333;185;202.2498655984749;
mdp;mdp-inc;firewire.true-3-400.time_max;7.2917024999999995;5.9;871;INCORRECT;14.473482133333333;13.133333333333333;13.133333333333333;1646;299.0000397010638;16.178403166666666;14.8;1693;299.00029202426475;11.519461433333332;10.2;1139;299.0001864160923;7.3770302999999995;5.6;871;INCORRECT;14.391468933333332;12.533333333333333;1646;299.0000397010638;16.229689333333333;14.4;1693;299.00029202426475;11.695422033333333;9.9;1139;299.0001864160923;
mdp;mdp;firewire.true-3-400.time_min;2.588148133333333;1.2333333333333334;66;138.25;2.6071726;1.3;1.3;67;138.25;2.7146224;1.3;1;138.25;2.575141433333333;1.2;66;138.25;2.7042077333333334;+1;66;138.25;2.720357966666666;+1;67;138.25;2.8753173;+1;1;138.25;2.770725633333333;+1;66;138.25;
mdp;mdp-inc;firewire.true-3-400.time_sending;6.7767291;5.4;778;INCORRECT;11.970179966666667;10.666666666666666;10.666666666666666;1355;18.000000273146807;16.304584133333332;15;1706;18.000017889567815;13.818951166666666;12.466666666666667;1394;18.00001541762464;6.8818778;5;778;INCORRECT;12.104418066666666;10.233333333333333;1355;18.000000273146807;16.422407233333335;14.6;1706;18.000017889567815;14.017541266666667;12.2;1394;18.00001541762464;
mdp;mdp;firewire.true-36-200.time_min;44.354702966666665;31.466666666666665;116;138.25;45.57514296666667;32.666666666666664;32.666666666666664;117;138.25;46.488731566666665;33.63333333333333;1;138.25;46.873008666666664;34;91;138.25;46.467966133333334;12.933333333333334;116;138.25;47.6886957;14.266666666666667;117;138.25;48.784383166666665;15.2;1;138.25;49.09917303333333;15.5;91;138.25;
mdp;mdp;resource-gathering.400-30-30.expsteps;2.0905468666666662;1.1;206;387.7777755687558;2.0978404;1.2;1.2;211;387.7779726560952;2.660256433333333;1.7;201;387.77757811985725;2.2153013;1.3;206;387.7779711154479;2.0897257;+1;206;387.7777755687558;2.1501374666666666;+1;211;387.7779726560952;2.7876929666666665;1.2;201;387.77757811985725;2.28023;+1;206;387.7779711154479;
mdp;mdp;resource-gathering.1300-100-100.expsteps;38.002320166666664;35.36666666666667;657;1292.5925839775853;38.77854013333334;36.166666666666664;36.166666666666664;662;1292.5936851963509;58.2665786;55.63333333333333;652;1292.5918381762822;45.6969576;43.06666666666667;658;1292.593243806159;38.05475053333333;14.4;657;1292.5925839775853;39.1024945;15.233333333333333;662;1292.5936851963509;58.41432523333333;34.9;652;1292.5918381762822;45.989036666666664;22.1;658;1292.593243806159;
mdp;mdp;wlan.4-0.cost_max;5.803626566666666;4.533333333333333;596;227297.0262372075;13.6688355;12.4;12.4;1388;227297.02644983275;10.8494224;9.6;709;227297.24861488666;21.510103366666666;20.233333333333334;1905;227297.25154189518;5.9101728;3.8666666666666663;596;227297.0262372075;13.853197866666665;11.833333333333332;1388;227297.02644983275;11.042958366666666;9.066666666666666;709;227297.24861488666;21.994760266666667;20.000000000000004;1905;227297.25154189518;
mdp;mdp;wlan.4-0.cost_min;5.681816366666666;4.4;268;7625;5.825400833333333;4.566666666666666;4.566666666666666;270;7625.003390625;6.226097233333333;4.933333333333334;21;7625;6.4035749;5.1;264;7625;5.7840335666666665;1.7;268;7625;5.949698966666666;1.8333333333333335;270;7625.003390625;6.3768661;2.3;21;7625;6.573755066666666;2.466666666666667;264;7625;
mdp;mdp;wlan.4-0.num_collisions;5.2291444333333335;3.966666666666667;513;1.2014394053583344;16.544976566666666;15.266666666666667;15.266666666666667;1665;1.2014396071203204;10.485633433333334;9.2;679;1.2014405672744464;10.6755553;9.4;866;1.2014405820756062;5.309917066666666;3.3;513;1.2014394053583344;16.079916366666666;14.066666666666666;1665;1.2014396071203204;10.6083616;8.566666666666666;679;1.2014405672744464;10.645280066666666;8.6;866;1.2014405820756062;
mdp;mdp;wlan.4-0.time_max;6.739472666666667;5.466666666666667;740;3883.4978465713257;9.355895566666666;8.1;8.1;962;3883.4978475497473;10.874106333333334;9.6;702;3883.501674710459;23.364620066666667;22.066666666666666;2078;3883.5016908185535;6.7553371;4.733333333333333;740;3883.4978465713257;9.4212438;7.3999999999999995;962;3883.4978475497473;10.755298233333333;8.733333333333333;702;3883.501674710459;23.644230033333333;21.599999999999998;2078;3883.5016908185535;
mdp;mdp;wlan.4-0.time_min;5.787438699999999;4.5;267;1325;5.8563187999999995;4.6;4.6;269;1325.000634375;6.219264233333333;4.933333333333334;19;1325;6.495815033333333;5.2333333333333325;263;1325;5.866173966666667;1.7333333333333334;267;1325;5.926830333333333;1.8;269;1325.000634375;6.387948333333333;2.2333333333333334;19;1325;6.570348133333333;2.4333333333333336;263;1325;
ctmc;ctmc-inc;embedded.2-12.up_time;2.7913587;2;+4000;INCORRECT;7.865399299999999;7.133333333333333;7.133333333333333;+4000;423.84428523611894;13.026395466666665;12.3;335473;423.8447409820684;8.509339599999999;7.8;214695;423.8442568394868;2.5098479;1.7;+4000;INCORRECT;6.341005666666666;5.6;+4000;423.8442852392042;10.741470999999999;10;335473;423.84474098257294;7.0778398;6.3;214695;423.84425683999496;
ctmc;ctmc-inc;embedded.8-12.up_time;6.8419159;6.1;+4000;INCORRECT;22.963899766666668;22.233333333333334;22.233333333333334;+4000;477.5523473762487;40.39535396666666;39.666666666666664;382303;477.5528510878618;24.5646172;23.866666666666667;234129;477.552324053711;6.1638972;5.4;+4000;INCORRECT;18.926166066666667;18.133333333333333;+4000;477.552347380649;33.916867599999996;33.13333333333334;382303;477.5528510884944;21.00488143333333;20.233333333333334;234129;477.5523240543413;
ctmc;ctmc;mapk_cascade.4-30.activated_time;4.294454433333333;3;730;40.673960729541506;5.3567364;4.033333333333333;4.033333333333333;1030;40.67648352588475;37.67840936666666;36.36666666666667;7166;40.676543292393994;6.690259533333333;5.4;1026;40.67650174727254;4.319624533333333;2.9;730;40.67396072954162;5.427320766666666;4;1030;40.67648352588486;37.55863266666667;36.13333333333333;7166;40.67654329239411;6.753378266666667;5.333333333333333;1026;40.67650174727264;
ctmc;ctmc;mapk_cascade.5-30.activated_time;14.638789066666666;11.4;630;37.53139424528882;19.048079533333333;15.833333333333334;15.833333333333334;898;37.53335668881574;TIMEOUT;+60;+4000;n-a;23.923299033333333;20.700000000000003;879;37.53335897714743;14.757432933333332;11.233333333333333;630;37.53139424528918;19.224042266666665;15.7;898;37.5333566888161;TIMEOUT;+60;+4000;n-a;24.1793679;20.633333333333333;879;37.533358977147785;
ctmc;ctmc;philosophers.16-1.MinExpTimeDeadlock;12.620558766666665;4.166666666666667;67;10.782968304435494;13.1754576;4.7;4.7;77;10.782976759722139;19.9413379;11.466666666666667;121;10.78298199779205;13.5742286;5.1;64;10.782977704929408;12.961294899999999;3.9;67;10.782968304435494;13.4759402;4.4;77;10.782976759722139;20.4668669;11.433333333333334;121;10.78298199779205;13.841188599999999;4.8;64;10.782977704929408;
dtmc;dtmc-inc;coupon.7-3-5.exp_draws;1.2976423;+1;68;INCORRECT;1.9005157;1;1;194;6.383422832994924;1.6685743666666666;+1;119;6.383424962598361;1.2725721666666665;0.4;72;6.3834220917793;1.336727;+1;68;INCORRECT;1.9524549333333332;+1;194;6.383422832994924;1.7715167333333333;+1;119;6.383424962598361;1.3787198999999999;+1;72;6.3834220917793;
dtmc;dtmc-inc;haddad-monmege.20-0.7.exp_steps;1.168103;+1;+4000;INCORRECT;5.165855566666666;4.5;4.5;+4000;1572860.4273943116;6.112386733333333;5.433333333333334;7147710;1572861.6853782109;6.0034908;5.3;6516486;INCORRECT;1.1792528;+1;+4000;INCORRECT;5.190653066666666;4.466666666666667;+4000;1572860.4273943116;6.1650517;5.433333333333334;7147710;1572861.6853782109;5.9446124;5.2;6516486;INCORRECT;


==> results-p.csv <==
category;catcorrect;instance;mcsta.vi.std-time;mcsta.vi.std-stime;mcsta.vi.std-iters;mcsta.vi.std-result;mcsta.ovi.std-time;mcsta.ovi.std-stime;mcsta.ovi.std-iters;mcsta.ovi.std-result;mcsta.ii.std-time;mcsta.ii.std-stime;mcsta.ii.std-iters;mcsta.ii.std-result;mcsta.svi.std-time;mcsta.svi.std-stime;mcsta.svi.std-iters;mcsta.svi.std-result;mcsta.vi.pre-time;mcsta.vi.pre-stime;mcsta.vi.pre-iters;mcsta.vi.pre-result;mcsta.ovi.pre-time;mcsta.ovi.pre-stime;mcsta.ovi.pre-iters;mcsta.ovi.pre-result;mcsta.ii.pre-time;mcsta.ii.pre-stime;mcsta.ii.pre-iters;mcsta.ii.pre-result;mcsta.svi.pre-time;mcsta.svi.pre-stime;mcsta.svi.pre-iters;mcsta.svi.pre-result;
pta;pta;brp-pta.32-8-24-256.P_1;6.283327966666667;+1;18;5.93056883687601E-13;6.5757463666666665;1.2666666666666666;21;5.93057462759337E-13;11.532782166666665;6.233333333333333;77;5.930570194784348E-13;11.153797333333333;5.833333333333333;77;5.930570194783922E-13;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
pta;pta;brp-pta.32-8-24-256.P_2;12.781535766666666;2;19;1.8533027516705378E-14;21.98239763333333;11.233333333333333;81;1.8533045936443328E-14;17.011683666666666;6.233333333333333;78;1.85330315282794E-14;16.51181796666667;5.733333333333333;78;1.85330315282776E-14;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
pta;pta;brp-pta.32-8-24-256.P_3;8.2151709;1.2;18;4.262596349394943E-13;9.367677466666667;2.5;30;4.2626006500866884E-13;12.810207866666666;5.933333333333334;75;4.2625972678056765E-13;12.564376099999999;5.6;75;4.2625972678053397E-13;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
pta;pta;brp-pta.32-8-24-256.P_4;11.0247314;+1;+15;5.120000000000001E-16;11.306978466666667;+1;+15;5.120000000000001E-16;11.389278766666665;+1;1;5.120000000000001E-16;11.315448266666666;+1;1;5.120000000000001E-16;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
pta;pta;firewire-pta.30-2500.eventually;45.81011376666667;+15;641;0.9999990463256836;46.30397956666666;+15;642;0.9999997615814209;TIMEOUT;+15;n-a;n-a;12.694702033333332;6.7;64;1;7.1374356;+15;n-a;1;7.130129999999999;+15;n-a;1;7.0623426;+15;n-a;1;7.133371599999999;+15;n-a;1;
ma;ma;breakdown-queues.256.Min;3.1517217;1.6;133;2.6837558467964506E-57;3.5751274666666664;2.033333333333333;165;2.6837558467964506E-57;3.656243733333333;2.1;270;2.683758124943986E-57;3.5859924666666663;2.1;271;2.683757434868164E-57;2.2319272;+1;133;2.6837558467964506E-57;2.3800589333333333;+1;165;2.6837558467964506E-57;3.0929485999999997;1.4;270;2.683758124943986E-57;2.9289285666666665;1.2;270;2.68375809803118E-57;
ma;ma;breakdown-queues.256.Max;3.1314313666666664;1.6;133;3.485777951756101E-54;3.581030033333333;2.033333333333333;166;3.485777951756101E-54;3.0109218666666666;1.5;260;3.4857803908275594E-54;2.8564046666666663;1.3;260;3.485780390827559E-54;14.9063574;+1;133;3.4857779517561317E-54;15.075524499999998;+1;166;3.4857779517561317E-54;15.778741799999999;1.3;260;3.4857803908275594E-54;15.381436933333331;1.0333333333333334;260;3.4857803848817246E-54;
ma;ma;dpm.6-6-5.PminQueuesFull;18.110043533333332;5.5;28;1.485593349230191E-05;18.537020133333332;5.9;30;1.4855943226950175E-05;19.694468766666667;7.066666666666666;29;1.4855948690213148E-05;21.7778922;9.2;39;1.4855945602989476E-05;21.76446503333333;4.666666666666667;28;1.48559334923019E-05;22.213038933333333;5.1;30;1.4855943226950161E-05;23.43923463333333;6.366666666666666;29;1.4855948690213138E-05;24.986154066666668;7.8;37;1.4855946173514029E-05;
ma;ma;dpm.6-6-5.PminQueue1Full;14.486597166666666;3.5666666666666664;21;0.026966106256541608;15.021553433333333;3.966666666666667;23;0.026966113665940684;15.266757466666666;4.3;20;0.026966118531281898;15.835571233333331;4.9;25;0.026966129577082006;17.7105293;3;21;0.0269661062565416;18.131280666666665;3.433333333333333;23;0.026966113665940677;18.580439933333334;3.8;20;0.02696611853128189;18.9655194;4.3;25;0.02696612458208873;
ma;ma;readers-writers.20.pr_network;3.3701442666666668;2.5;998;0.9697239293592987;4.527073533333333;3.6;1447;0.9698253356219182;5.333631733333333;4.433333333333334;1428;0.9698251659773256;5.201321966666667;4.3;1427;0.9698251659610715;5.1673404;2.333333333333333;998;0.9697239293593013;6.240864966666666;3.4;1447;0.9698253356219206;6.9716211333333336;4.133333333333333;1428;0.9698251659773256;6.810442733333333;4;1427;0.9698251656423065;
ma;ma;readers-writers.35.pr_network;7.144244166666667;5.133333333333333;249;0.9341344680524455;9.066630766666666;7.033333333333333;316;0.9341437060670077;12.743877266666667;10.7;282;0.9341427623389174;12.362447766666666;10.333333333333334;282;0.9341427623402984;50.477027433333326;5;249;0.9341344680524469;52.49375616666667;6.833333333333333;316;0.9341437060670092;53.0461295;7.566666666666666;282;0.9341427623389174;52.708545066666666;7.233333333333333;282;0.9341427623401555;
ma;ma;stream.8000.pr_underrun;24.994783599999998;1.7;+15;0.5399179441026783;26.533963933333332;3.3;+15;0.5399179441026783;25.0828861;2.1;2;0.5399179441026783;25.705525533333333;2.5;2;0.5399179441026783;40.20528086666667;1.7333333333333334;3;0.5399179441026783;42.39048916666667;3.4333333333333336;5;0.5399179441026783;40.56633993333333;1.7;2;0.5399179441026783;40.905939833333335;2.033333333333333;2;0.5399179441026783;
mdp;mdp;beb.4-8-7.LineSeized;28.883915066666667;7.9;26;0.9998854980586982;32.0001901;11.066666666666666;34;0.9998855004661779;33.722638366666665;12.766666666666667;19;0.999885155054628;33.02544653333333;12.2;18;0.9998847718976129;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
mdp;mdp;beb.4-8-7.GaveUp;30.2966575;9.566666666666666;31;0.00011450154725775895;33.58904953333334;12.799999999999999;39;0.00011450159058854962;29.8426836;9.033333333333333;27;0.00011450150317657629;29.636430066666666;8.8;27;0.00011450150317929387;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
mdp;mdp-inc;consensus.4-4.c2;1.8647722999999998;1.1;1039;INCORRECT;2.3750215999999997;1.6;1530;0.40627531207608936;2.075213433333333;1.3;1464;0.40627526989684287;2.0361938;1.2;1464;0.4062752739599568;1.4303921;+1;1039;INCORRECT;1.6904084333333331;+1;1530;0.40627531207608936;1.9234459;1;1464;0.40627526989684287;1.8888417666666666;1;1463;0.4062752675511636;
mdp;mdp-inc;consensus.4-4.disagree;2.0584577;1.2;1246;INCORRECT;3.242774;2.4;2172;0.15607321622300818;3.4098059;2.6;1712;0.15607297190832786;3.2254854;2.4;1713;0.1560729713731408;3.6788634;+1;1126;INCORRECT;4.185641933333334;1.4;1629;0.1560730373831745;4.662997833333333;1.9;1612;0.1560730759385628;4.5517794;1.7333333333333334;1610;0.15607307852341956;
mdp;mdp-inc;consensus.6-2.c2;28.2447341;+15;621;INCORRECT;38.97696813333334;+15;853;0.2943502916081516;22.68311563333333;+15;827;0.2943502986963503;23.850333266666667;+15;829;0.2943503062721229;13.685353899999999;8.5;621;INCORRECT;17.642319866666668;12.366666666666665;854;0.29435029488597264;20.15708683333333;14.966666666666667;827;0.2943502986963503;21.442273733333334;+15;828;0.2943503016589002;
mdp;mdp-inc;consensus.6-2.disagree;31.9009221;+15;736;INCORRECT;TIMEOUT;+15;+4000;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
mdp;mdp;csma.3-4.all_before_max;4.002154533333333;1.3666666666666667;55;0.9324469288458123;4.296910566666667;1.6666666666666667;65;0.9324469335543437;4.447577833333333;1.8;39;0.9324464300513106;4.299956766666666;1.7;39;0.9324462758019405;14.4626196;+1;28;0.9324469288458123;14.651625066666666;+1;37;0.9324469367922691;14.284256833333332;+1;17;0.9324474965072321;14.263764533333333;+1;19;0.9324465929863577;
mdp;mdp;csma.3-4.all_before_min;4.008557333333333;1.4;56;0.9046914288047182;4.497404966666666;1.8;71;0.9046914314897182;4.200435233333334;1.5333333333333334;46;0.9046907394173161;4.017687466666667;1.4;46;0.9046907394193768;3.8177909333333333;+1;32;0.904691392965321;4.0481329;+1;47;0.9046914314897182;3.8611305999999996;+1;28;0.9046908347391192;3.7510250333333333;+1;28;0.9046909097312451;
mdp;mdp;csma.3-4.some_before;3.153605833333333;+1;25;0.9895225975779688;3.2847727;+1;30;0.989522600422315;3.1893960333333333;+1;21;0.9895218442573552;3.129615433333333;+1;21;0.9895218486458559;2.9088687;+1;15;0.9895225981437074;2.9344871666666665;+1;17;0.989522646816237;2.928601333333333;+1;14;0.9895225981437074;2.9194956333333333;+1;14;0.9895225981437074;
mdp;mdp;echoring.100.MinFailed;6.3284077;3.7666666666666666;291;2.7470186369657806E-06;6.458529066666666;3.9;296;2.7470224828064848E-06;6.590077466666666;4;303;2.74702147970992E-06;6.352660133333333;3.8;303;2.7470214797099464E-06;5.1250743666666665;2.2666666666666666;291;2.7470186369657806E-06;5.2176796;2.333333333333333;296;2.7470224828064848E-06;5.9162582666666665;3.033333333333333;303;2.74702147970992E-06;5.692653099999999;2.833333333333333;303;2.7470213383061184E-06;
mdp;mdp;echoring.100.MinOffline1;7.444394433333333;4.566666666666666;292;1.050082649785224E-06;7.7064533;4.8;297;1.0500838307606385E-06;7.0775273;4.166666666666667;304;1.0500832841982566E-06;6.853992266666666;3.966666666666667;304;1.050083284198261E-06;5.3764451;2.2;292;1.050082649785224E-06;5.4894159;2.3;297;1.0500838307606385E-06;6.2294751999999995;3;304;1.0500832841982566E-06;5.896055433333332;2.7;304;1.0500832580206078E-06;
mdp;mdp;echoring.100.MaxOffline1;7.500721633333333;4.566666666666666;292;1.050082649785224E-06;7.749692466666667;4.833333333333333;297;1.0500838307606385E-06;6.183725066666666;3.3;304;1.0500832841982566E-06;5.917955933333333;3;304;1.050083284198261E-06;14.081315799999999;2.166666666666667;292;1.050082649785224E-06;14.257329566666666;2.2;297;1.0500838307606385E-06;15.017559;2.966666666666667;304;1.0500832841982566E-06;14.580919566666667;2.7;304;1.0500832580206078E-06;
mdp;mdp;echoring.100.MinOffline2;6.932084;4.2;290;8.533285208487921E-07;7.1275451;4.366666666666666;295;8.5332974289706E-07;6.7700743333333335;4;302;8.533292228353066E-07;6.487347666666666;3.7;302;8.533292228353114E-07;5.189901566666666;2.1;290;8.533285208487921E-07;5.2432208000000005;2.2;295;8.5332974289706E-07;5.901891399999999;2.8;302;8.533292228353066E-07;5.678480166666667;2.6;300;8.533297328458683E-07;
mdp;mdp;echoring.100.MaxOffline2;6.952056;4.166666666666667;290;8.533285208487921E-07;7.164100033333333;4.4;295;8.5332974289706E-07;6.044749533333333;3.2666666666666666;302;8.533292228353066E-07;5.725500233333333;2.966666666666667;302;8.533292228353114E-07;12.420801766666667;2.1;290;8.533285208487921E-07;12.376021999999999;2.2;295;8.5332974289706E-07;13.248945299999999;2.966666666666667;302;8.533292228353066E-07;12.750358933333333;2.6;300;8.533297328458683E-07;
mdp;mdp;echoring.100.MinOffline3;7.521298666666667;4.6;291;8.436077112133648E-07;7.750527466666666;4.8;296;8.436089122372692E-07;7.054939066666666;4.133333333333334;303;8.436083786170351E-07;6.871171433333332;3.966666666666667;303;8.436083786170401E-07;5.361421466666666;2.1333333333333337;291;8.436077112133648E-07;5.429439633333334;2.2;296;8.436089122372692E-07;6.1202895999999996;2.9;303;8.436083786170351E-07;5.8844201;2.666666666666667;301;8.43608862011526E-07;
mdp;mdp;echoring.100.MaxOffline3;7.4851182666666665;4.6;291;8.436077112133648E-07;7.729729333333333;4.8;296;8.436089122372692E-07;6.156773666666666;3.2333333333333334;303;8.436083786170351E-07;5.8805106;3;303;8.436083786170401E-07;13.329683766666665;2.1;291;8.436077112133648E-07;13.556599499999999;2.2;296;8.436089122372692E-07;14.242854333333332;2.933333333333333;303;8.436083786170351E-07;13.9746167;2.6;301;8.43608862011526E-07;
mdp;mdp;wlan_dl.4-80.deadline;10.355603566666668;1.5;+15;0.81640625;10.817441599999999;1.9333333333333333;+15;0.81640625;9.925334366666666;1.1;11;0.81640625;10.035231466666668;1.2;11;0.81640625;10.043749199999999;+1;6;0.81640625;9.9734074;+1;8;0.81640625;10.012960966666666;+1;2;0.81640625;9.980344966666667;+1;5;0.81640625;
mdp;mdp;wlan_dl.6-80.deadline;15.478398833333333;2.3;+15;0.81640625;16.131622633333333;3;+15;0.81640625;14.760055;1.6;11;0.81640625;14.987125599999999;1.7666666666666666;11;0.81640625;15.007202633333332;+1;6;0.81640625;14.968295133333333;+1;8;0.81640625;14.899830833333333;+1;2;0.81640625;14.920061033333333;+1;5;0.81640625;
mdp;mdp;zeroconf.20-8-false.correct_max;4.636095566666667;1.4;26;9.45795614890867E-10;5.4424709333333325;2.166666666666667;35;9.45795614904021E-10;4.8043453666666665;1.5666666666666667;14;9.457961003306648E-10;5.5963138;2.333333333333333;30;9.45795614890867E-10;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
mdp;mdp;zeroconf.20-8-false.correct_min;6.265865399999999;3;59;9.928241269674575E-11;6.922587766666666;3.7;66;9.928241518991738E-11;4.664323266666666;1.3666666666666667;13;9.928243311804813E-11;5.4356287666666665;2.2;27;9.928241269674575E-11;6.650894733333333;2.1;59;9.928241269674575E-11;7.1175981666666654;2.6333333333333333;66;9.928241518991738E-11;5.144937;+1;13;9.928244971554342E-11;5.8166749;1.4;27;9.928241269674575E-11;
mdp;mdp;zeroconf.1000-8-false.correct_max;4.614358666666667;1.4;26;4.801413635072429E-08;5.6469301;2.3666666666666663;38;4.8014136351204344E-08;5.249582266666667;2;22;4.801417601325118E-08;5.5637607;2.3;30;4.801413635088726E-08;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;TIMEOUT;+15;n-a;n-a;
mdp;mdp;zeroconf.1000-8-false.correct_min;6.624694066666667;3.3;65;5.040105212929842E-09;7.518331666666667;4.266666666666667;73;5.040105230534267E-09;4.8290096;1.5666666666666667;16;5.040103385969665E-09;5.4252617999999995;2.2;27;5.040105215304655E-09;6.8466092;2.4;65;5.040105212929842E-09;7.3840908999999995;2.9333333333333336;73;5.040105230534267E-09;5.371818666666667;+1;16;5.040104466529229E-09;5.805285899999999;1.4;27;5.040105213512198E-09;
ctmc;ctmc-inc;embedded.2-12.actuators;3.3939938;2.7;+4000;INCORRECT;10.420142633333334;9.7;+4000;0.08767827745083488;6.915103233333332;6.2;250094;0.08767824934904707;5.992808533333333;5.266666666666667;229983;0.08767816414111185;0.7798828;+1;272;INCORRECT;0.7849752666666666;+1;501;0.08767819036246913;0.7791160333333333;+1;355;0.08767824665939986;0.7791069333333334;+1;326;0.08767816493168372;
ctmc;ctmc-inc;embedded.2-12.io;2.9372703;2.2;+4000;INCORRECT;7.915554966666666;7.166666666666667;+4000;0.24252056432429003;9.552968;8.833333333333332;235312;0.24252075813647828;8.8736925;8.166666666666666;233158;0.24252082484563953;0.7792956999999999;+1;247;INCORRECT;0.7884528666666667;+1;422;0.2425208108590895;0.7917393666666666;+1;334;0.2425207505008114;0.7905176333333334;+1;331;0.24252081374219076;
ctmc;ctmc-inc;embedded.2-12.main;2.7863401999999997;2.1;+4000;INCORRECT;7.775934933333333;7.066666666666666;+4000;0.04841751950946557;10.461396166666667;9.733333333333334;258713;0.048417568917045295;8.064013899999999;7.366666666666666;214695;0.048417516267204266;0.7729815999999999;+1;248;INCORRECT;0.7938498666666667;+1;425;0.04841756608344005;0.7836198666666666;+1;367;0.048417567238111164;0.7855251333333333;+1;304;0.04841751627040118;
ctmc;ctmc-inc;embedded.2-12.sensors;3.205186;2.5;+4000;INCORRECT;8.842240166666665;8.133333333333333;+4000;0.6213836727686332;5.8638422;5.166666666666667;221625;0.621383490687834;5.5569019;4.833333333333333;217695;0.6213832319552627;0.7714513;+1;261;INCORRECT;0.7801428;+1;355;0.6213836601027479;0.7782483;+1;314;0.6213834934841267;0.7863761;+1;309;0.621383251025674;
ctmc;ctmc-inc;embedded.3-12.actuators;4.3775242;3.7;+4000;INCORRECT;14.225412333333333;13.5;+4000;0.09892054171016591;9.154321399999999;8.433333333333334;262869;0.09892050805322813;8.1638925;7.433333333333334;242690;0.09892041521904964;0.778171;+1;285;INCORRECT;0.7889217;+1;672;0.09892054114750623;0.7856027999999999;+1;373;0.09892050700734203;0.7861693333333334;+1;345;0.09892041665744464;
ctmc;ctmc-inc;embedded.3-12.io;3.689304;3;+4000;INCORRECT;10.890874599999998;10.2;+4000;0.1574284459526893;13.539338699999998;12.833333333333334;255732;0.15742858550517125;12.689872266666665;12;254325;0.15742861304035494;0.7827466;+1;260;INCORRECT;0.7907632333333333;+1;339;0.15742842926404751;0.7953117;+1;363;0.1574285825840039;0.7935583666666667;+1;361;0.15742860953290785;
ctmc;ctmc-inc;embedded.3-12.main;3.5657748;2.9;+4000;INCORRECT;10.772956299999999;10.066666666666666;+4000;0.05236546835372414;14.031087533333332;13.299999999999999;272634;0.05236552090503904;11.186521933333333;10.466666666666667;227294;0.052365465473276564;0.7809518;+1;261;INCORRECT;0.791028;+1;337;0.052365462286620215;0.8004473;+1;387;0.052365519733461006;0.7938607666666666;+1;323;0.05236546567222296;
ctmc;ctmc-inc;embedded.3-12.sensors;4.1248439999999995;3.4;+4000;INCORRECT;12.3158065;11.6;+4000;0.6912856052647178;8.130434133333333;7.433333333333334;232980;0.6912853384912451;7.565209233333333;6.866666666666666;229791;0.6912851122961841;0.8061256;+1;274;INCORRECT;0.8031307333333333;+1;383;0.6912855931412416;0.7794048333333333;+1;331;0.6912853481873169;0.7833307;+1;326;0.6912851186395428;
ctmc;ctmc;polling.13-16.s1_before_s2;3.9027097;2.333333333333333;456;0.5405570713698963;4.600061066666666;3.0666666666666664;+4000;0.540580276517951;5.549865366666667;4;623;0.5405806115941928;5.4791023333333335;3.9;623;0.5405806117996704;2.876117;1.2;454;0.5405571342930063;3.2670852999999997;1.5333333333333334;603;0.5405802890330181;3.8375939999999997;2.1;622;0.5405806241950308;3.730677333333333;2;622;0.5405806241950315;
ctmc;ctmc;polling.14-16.s1_before_s2;7.8355096333333325;5.2;446;0.5402818016167312;9.353513033333334;6.733333333333333;595;0.5403044206844474;11.651143033333332;9.066666666666666;607;0.5403046401957401;11.2078829;8.6;607;0.5403046403883941;5.544171966666667;2.666666666666667;444;0.5402819124486434;6.3016888333333325;3.433333333333333;593;0.5403044244165882;7.464680833333333;4.566666666666666;606;0.5403046538539505;7.382476533333333;4.5;606;0.5403046538539498;
dtmc;dtmc;brp.1024-64.p1;3.0099377666666665;1.4;101;6.828995432033477E-97;3.1126335666666667;1.5333333333333334;116;6.829006939035933E-97;7.0392852999999995;5.466666666666667;309;6.829004454094705E-97;6.7695609333333335;5.2;309;6.829004454094713E-97;3.241957833333333;1.3;101;6.828996154274851E-97;3.513845;1.6;116;6.829006939622019E-97;7.3563289;5.433333333333334;309;6.829004454094705E-97;7.022388599999999;5.1;306;6.829006548306582E-97;
dtmc;dtmc;brp.1024-64.p2;3.0895784666666666;1.5;109;6.668942247392915E-100;3.4329668;1.9;136;6.668952117753856E-100;7.1013113;5.533333333333333;314;6.668951578299996E-100;6.927482066666666;5.4;314;6.668951578300011E-100;3.3436481;1.4;108;6.668941163151807E-100;3.8401340666666663;1.9;135;6.668952117753423E-100;7.4102749;5.5;314;6.668951578299996E-100;7.190403099999999;5.266666666666667;312;6.668947980144897E-100;
dtmc;dtmc-inc;crowds.6-15.positive;6.6797796;3;64;INCORRECT;6.9670779;3.3;71;0.128653726504253;5.840737866666666;2.166666666666667;78;0.12865379246868672;5.7957458;2.1;78;0.12865379261012694;5.0656611;+1;64;INCORRECT;5.125982233333333;+1;71;0.1286537265042533;5.471304366666667;1.2666666666666666;78;0.12865379246868697;5.342799366666666;1.1;74;0.1286538093708069;
dtmc;dtmc-inc;crowds.5-20.positive;6.0324632;2.5;58;INCORRECT;6.375149199999999;2.9;65;0.0860690653946438;4.9980240333333334;1.5;73;0.0860691234278516;4.964186266666666;1.5;73;0.0860691234991389;4.5683793999999995;+1;58;INCORRECT;4.502615633333334;+1;65;0.08606906539464362;4.7213625;+1;73;0.08606912342785145;4.6179303;+1;69;0.08606912374897571;
dtmc;dtmc-inc;haddad-monmege.20-0.7.target;1.0863673999999999;+1;+4000;INCORRECT;4.876438933333334;4.2;+4000;0.69999930014364;6.0317015666666665;5.366666666666667;7066893;0.6999997199772503;5.785116133333333;5.1;6703486;0.6999997199747703;1.1108117;+1;559544;INCORRECT;5.190328533333333;4.466666666666667;6879956;0.69999930014364;6.153275666666667;5.433333333333334;7066893;0.6999997199772503;5.808568066666666;5.1;6703486;0.6999997199747703;
dtmc;dtmc;nand.60-4.reliable;14.811597733333333;+1;+15;0.6867214589192275;15.209310866666666;1.1;+15;0.6867214589192275;14.817829833333333;+1;1;0.6867214589192275;14.8972002;+1;1;0.6867214589192275;21.227288266666665;+1;2;0.6867214589192275;21.90386163333333;1.1;3;0.6867214589192275;21.194609433333333;+1;1;0.6867214589192275;21.345678066666665;+1;1;0.6867214589192275;

